Minimizing Information Leakage under Padding Constraints

An attacker can gain information of a user by analyzing its network traffic. The size of transferred data leaks information about the file being transferred or the service being used, and this is particularly revealing when the attacker has background knowledge about the files or services available for transfer. To prevent this, servers may pad their files using a padding scheme, changing the file sizes and preventing anyone from guessing their identity uniquely. This work focuses on finding optimal padding schemes that keep a balance between privacy and the costs of bandwidth increase. We consider R\'enyi-min leakage as our main measure for privacy, since it is directly related with the success of a simple attacker, and compare our algorithms with an existing solution that minimizes Shannon leakage. We provide improvements to our algorithms in order to optimize average total padding and Shannon leakage while minimizing R\'enyi-min leakage. Moreover, our algorithms are designed to handle a more general and important scenario in which multiple servers wish to compute padding schemes in a way that protects the servers' identity in addition to the identity of the files.

==> cspell.config.yaml <==
version: "0.2"
words:
  - informationally
  - injectively
  - submatrix
  - subproblems
  - minimizations
  - polynomially
  - bijective
ignoreWords:
  - Rényi
  - Catuscia
  - PDAG
  - Reiter
  - middleboxes
  - Wireshark
  - Cezara
  - Sibson
  - multiset
  - jsDelivr
  - cdnjs
  - unpkg


==> figures/Case_3384/0.txt <==
Case #3384 (  6 objects)
Sizes: [1, 24, 25, 41, 44, 80]
Freqs: [0.28, 0.07, 0.3, 0.14, 0.08, 0.13]
Renyi: 0.5525410230287788
Shannon: 0.934068055375491
Output of Renyi_POP+:
[[0. 0. 1. 0. 0. 0.]
 [0. 0. 1. 0. 0. 0.]
 [0. 0. 1. 0. 0. 0.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]]


==> figures/Case_3384/1.txt <==
Case #3384 (  6 objects)
Sizes: [1, 24, 25, 41, 44, 80]
Freqs: [0.28, 0.07, 0.3, 0.14, 0.08, 0.13]
Renyi: 0.9510903995190539
Shannon: 0.8554508105601306
Output of Shannon_POP:
[[1. 0. 0. 0. 0. 0.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]]


==> figures/PopRe-PopReSh-PopSh/0.txt <==
PopSh. 6 objects
c: 1.1
Sizes: [1000 1050 1100 1110 1120 1140]
Freqs: [0.22 0.05 0.23 0.12 0.18 0.2 ]
Renyi: 0.9682911402726617
Shannon: 0.7601675029619657
Elapsed: 0.003497600555419922
Bandwidth: 0.019204263530276555
Matrix:
[[1. 0. 0. 0. 0. 0.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]]


==> figures/PopRe-PopReSh-PopSh/1.txt <==
PopRe. 6 objects
c: 1.1
Sizes: [1000 1050 1100 1110 1120 1140]
Freqs: [0.22 0.05 0.23 0.12 0.18 0.2 ]
Renyi: 0.9027027986450851
Shannon: 1.0
Elapsed: 0.0005712509155273438
Bandwidth: 0.029127997794725705
Matrix:
[[0. 0. 1. 0. 0. 0.]
 [0. 0. 1. 0. 0. 0.]
 [0. 0. 1. 0. 0. 0.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]]


==> figures/PopRe-PopReSh-PopSh/2.txt <==
PopReSh. 6 objects
c: 1.1
Sizes: [1000 1050 1100 1110 1120 1140]
Freqs: [0.22 0.05 0.23 0.12 0.18 0.2 ]
Renyi: 0.9027027986450851
Shannon: 0.9927744539878083
Elapsed: 0.0014884471893310547
Bandwidth: 0.030965726362216284
Matrix:
[[0. 0. 1. 0. 0. 0.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 1. 0. 0. 0.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]]


==> figures/latest-version/1000-PopRe.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
PopRe 1.0 7.375350413459243 9.655907407397473 0.6764323711395264 0.0 0.0
PopRe 1.02 5.7863060841086025 7.150697107174428 0.7028312683105469 0.0029766789375132463 0.29766789375132463
PopRe 1.04 5.324052710659085 6.3879455675762 0.7159030437469482 0.006249370620648308 0.6249370620648308
PopRe 1.06 5.016265661848529 5.91800114252448 0.7446596622467041 0.01124858317930915 1.124858317930915
PopRe 1.08 4.763839425273179 5.567919616215503 0.8998067378997803 0.015083077087848904 1.5083077087848904
PopRe 1.1 4.607280287699378 5.314290214450105 0.7670378684997559 0.019550025854752302 1.9550025854752302


==> figures/latest-version/1000-PopReBa.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
PopReBa 1.0 7.375350413459243 9.655907407397473 0.9536058902740479 0.0 0.0
PopReBa 1.02 5.7863060841086025 7.150697107174428 0.9878411293029785 0.0029766789375132463 0.29766789375132463
PopReBa 1.04 5.324052710659085 6.3879455675762 0.9814319610595703 0.006249370620648308 0.6249370620648308
PopReBa 1.06 5.016265661848529 5.91800114252448 1.0315463542938232 0.01124858317930915 1.124858317930915
PopReBa 1.08 4.763839425273179 5.567919616215503 1.169205904006958 0.015083077087848904 1.5083077087848904
PopReBa 1.1 4.607280287699378 5.314290214450105 1.062270164489746 0.019550025854752302 1.9550025854752302


==> figures/latest-version/1000-PopReSh.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
PopReSh 1.0 7.375350413459243 9.655907407397473 45.2790048122406 0.0 0.0
PopReSh 1.02 5.7863060841086025 7.168973123510241 4.255638360977173 0.002984438105688355 0.2984438105688355
PopReSh 1.04 5.324052710659085 6.400218112495944 3.8604609966278076 0.006291110877695888 0.6291110877695888
PopReSh 1.06 5.016265661848529 5.938171218561959 3.6732962131500244 0.011301955609655419 1.1301955609655419
PopReSh 1.08 4.763839425273179 5.610284974034192 4.484617233276367 0.015301877015049049 1.5301877015049048
PopReSh 1.1 4.607280287699378 5.3272058749126066 4.47477126121521 0.020149555259783816 2.0149555259783813


==> figures/latest-version/1000-PopSh.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
PopSh 1.0 7.375350413459243 9.655907407397473 0.5307226181030273 0.0 0.0
PopSh 1.02 5.8041612476717885 7.1075503668990265 0.3974626064300537 0.0031149478819277555 0.31149478819277554
PopSh 1.04 5.357311054787704 6.359440466345667 0.520319938659668 0.006301914574345207 0.6301914574345208
PopSh 1.06 5.036600681241424 5.8845163798455875 0.4323244094848633 0.012465305984547554 1.2465305984547554
PopSh 1.08 4.789896345221624 5.519693010066003 0.4171590805053711 0.01648704522005574 1.648704522005574
PopSh 1.1 4.654619608260093 5.260010016526372 0.4091043472290039 0.019699409287068547 1.9699409287068548


==> figures/latest-version/1000-PrpRe.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
PrpRe 1.0 7.375350413459243 9.655907407397473 0.2526240348815918 0.0 0.0
PrpRe 1.02 5.63933224596683 7.295484889293576 0.25829577445983887 0.00240137912499649 0.240137912499649
PrpRe 1.04 5.154437407696543 6.6366624682631405 0.2759668827056885 0.005877891672622621 0.5877891672622622
PrpRe 1.06 4.83608671878137 6.205655657557422 0.40213608741760254 0.010820510409724106 1.0820510409724104
PrpRe 1.08 4.597452183835069 5.8547647326828525 0.2711930274963379 0.015540209814933075 1.5540209814933075
PrpRe 1.1 4.404085932797399 5.666993114305919 0.2940099239349365 0.020956656156312876 2.0956656156312876


==> figures/latest-version/1000-PrpReBa.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
PrpReBa 1.0 7.375350413459243 9.655907407397473 1.3830201625823975 0.0 0.0
PrpReBa 1.02 5.63933224596683 7.342431865960874 1.4050116539001465 0.002246563787744649 0.2246563787744649
PrpReBa 1.04 5.154437407696543 6.661841020771905 1.4660701751708984 0.005233749228233822 0.5233749228233822
PrpReBa 1.06 4.83608671878137 6.233118401407804 1.3453667163848877 0.00956674007889136 0.9566740078891359
PrpReBa 1.08 4.597452183835069 5.880036911810063 1.5244572162628174 0.013734984609323297 1.3734984609323297
PrpReBa 1.1 4.404085932797399 5.712484852857716 1.456786870956421 0.018074286356911398 1.8074286356911398


==> figures/latest-version/423450-PopSh.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
PopSh 1.0 7.772185657551544 10.953143421450417 1.9769582748413086 0.0 0.0
PopSh 1.02 5.920344829463849 7.484942386009745 51.189956188201904 0.00798353000664692 0.798353000664692
PopSh 1.04 5.46073186261363 6.643432073323836 193.89611220359802 0.016073515109618946 1.6073515109618945
PopSh 1.06 5.132788746486479 6.1263968783225105 416.93266558647156 0.03472023021074454 3.472023021074454
PopSh 1.08 4.87062884587607 5.7462085168706905 727.9771280288696 0.03911857702369162 3.911857702369162
PopSh 1.1 4.7248652811186105 5.455369215559444 1120.469289779663 0.05343905873871257 5.343905873871257


==> figures/latest-version/423450-PrpRe.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
PrpRe 1.0 7.772185657551544 10.953143421450417 3.9326157569885254 0.0 0.0
PrpRe 1.02 5.710080326380934 7.841862093735447 7.0602195262908936 0.0038524430710385324 0.3852443071038532
PrpRe 1.04 5.199705601207535 7.093811520896031 7.9294753074646 0.009249518928207811 0.924951892820781
PrpRe 1.06 4.868968278028153 6.655713634014679 8.701643943786621 0.015205708197314913 1.5205708197314913
PrpRe 1.08 4.630748189191618 6.291547223341598 8.208463430404663 0.022064817496955234 2.2064817496955236
PrpRe 1.1 4.434538070962619 6.116084385963735 8.935988187789917 0.029088798265578624 2.9088798265578624


==> figures/latest-version/423450-PrpReBa.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
PrpReBaXXXXX 1.0 7.772185657551544 10.953143421450417 10.443262100219727 0.0 0.0
PrpReBaXXXXX 1.02 5.710080326380934 7.841862093735447 38.3449342250824 0.0038524430710385324 0.3852443071038532
PrpReBaXXXXX 1.04 5.199705601207535 7.093811520896031 64.74854946136475 0.009249518928207811 0.924951892820781
PrpReBaXXXXX 1.06 4.868968278028153 6.655713634014679 145.47635674476624 0.015205708197h314913 1.5205708197314913
PrpReBaXXXXX 1.08 4.630748189191618 6.291547223341598 151.085706949234 0.022064817496955234 2.2064817496955236
PrpReBaXXXXX 1.1 4.434538070962619 6.116084385963735 178.2859423160553 0.029088798265578624 2.9088798265578624


==> figures/nodejs-1000-data/POP_Renyi_Bandwidth.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
POP_Renyi_Bandwidth 1.0 7.375350413459243 9.655907407397473 0.00414586067199707 0.0 0.0
POP_Renyi_Bandwidth 1.02 5.7863060841086025 7.150697107174428 0.05679821968078613 0.0029766789375132454 0.2976678937513245
POP_Renyi_Bandwidth 1.04 5.324052710659085 6.3879455675762 0.14608120918273926 0.006249370620648311 0.6249370620648311
POP_Renyi_Bandwidth 1.06 5.016265661848529 5.91800114252448 0.26770496368408203 0.011248583179309152 1.1248583179309153
POP_Renyi_Bandwidth 1.08 4.763839425273179 5.567919616215503 0.4306936264038086 0.015083077087848904 1.5083077087848904
POP_Renyi_Bandwidth 1.1 4.607280287699378 5.314290214450105 0.6153185367584229 0.019550025854752292 1.955002585475229


==> figures/nodejs-1000-data/POP_Renyi_Shannon.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
POP_Renyi_Shannon 1.0 7.375350413459243 9.655907407397473 0.005030155181884766 0.0 0.0
POP_Renyi_Shannon 1.02 5.7863060841086025 7.150697107174428 59.138763189315796 0.0029766789375132454 0.2976678937513245
POP_Renyi_Shannon 1.04 5.324052710659085 6.3879455675762 14.587445259094238 0.006249370620648311 0.6249370620648311
POP_Renyi_Shannon 1.06 5.016265661848529 5.91800114252448 6.6432788372039795 0.011248583179309152 1.1248583179309153
POP_Renyi_Shannon 1.08 4.763839425273179 5.567919616215503 3.9029033184051514 0.015083077087848904 1.5083077087848904
POP_Renyi_Shannon 1.1 4.607280287699378 5.314290214450105 2.914207935333252 0.019550025854752292 1.955002585475229


==> figures/nodejs-1000-data/POP_Renyi_only.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
POP_Renyi_only 1.0 7.375350413459243 9.655907407397473 0.002230405807495117 0.0 0.0
POP_Renyi_only 1.02 5.7863060841086025 7.150697107174428 0.05008363723754883 0.0029766789375132454 0.2976678937513245
POP_Renyi_only 1.04 5.324052710659085 6.3879455675762 0.13982510566711426 0.006249370620648311 0.6249370620648311
POP_Renyi_only 1.06 5.016265661848529 5.91800114252448 0.26097702980041504 0.011248583179309152 1.1248583179309153
POP_Renyi_only 1.08 4.763839425273179 5.567919616215503 0.42290258407592773 0.015083077087848904 1.5083077087848904
POP_Renyi_only 1.1 4.607280287699378 5.314290214450105 0.6077430248260498 0.019550025854752292 1.955002585475229


==> figures/nodejs-1000-data/POP_Shannon_only.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
POP_Shannon_only 1.0 7.375350413459243 9.655907407397473 0.002096414566040039 0.0 0.0
POP_Shannon_only 1.02 5.8041612476717885 7.1075503668990265 0.020503520965576172 0.0031149478819277546 0.3114947881927755
POP_Shannon_only 1.04 5.357311054787704 6.359440466345667 0.03453254699707031 0.006301914574345209 0.6301914574345209
POP_Shannon_only 1.06 5.036600681241424 5.8845163798455875 0.05218696594238281 0.012465305984547556 1.2465305984547557
POP_Shannon_only 1.08 4.789896345221624 5.519693010066003 0.07445478439331055 0.01648704522005574 1.648704522005574
POP_Shannon_only 1.1 4.654619608260093 5.260010016526372 0.08940625190734863 0.01969940928706854 1.969940928706854


==> figures/nodejs-1000-data/PRP_Renyi_Bandwidth.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
PRP_Renyi_Bandwidth 1.0 7.375350413459243 9.655907407397473 0.004467487335205078 0.0 0.0
PRP_Renyi_Bandwidth 1.02 5.63933224596683 7.342431865960874 0.29904890060424805 0.002246563787744649 0.2246563787744649
PRP_Renyi_Bandwidth 1.04 5.154437407696543 6.661841020771905 0.36438632011413574 0.005233749228233822 0.5233749228233822
PRP_Renyi_Bandwidth 1.06 4.83608671878137 6.233118401407804 0.4800379276275635 0.009566740078891358 0.9566740078891358
PRP_Renyi_Bandwidth 1.08 4.597452183835069 5.880036911810063 0.5763835906982422 0.013734984609323295 1.3734984609323295
PRP_Renyi_Bandwidth 1.1 4.404085932797399 5.712484852857716 0.6412103176116943 0.018074286356911398 1.8074286356911398


==> figures/nodejs-1000-data/PRP_Renyi_only.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
PRP_Renyi_only 1.0 7.375350413459243 9.655907407397473 0.0025315284729003906 0.0 0.0
PRP_Renyi_only 1.02 5.63933224596683 7.295484889293576 0.03957939147949219 0.0024013791249964792 0.24013791249964792
PRP_Renyi_only 1.04 5.154437407696543 6.6366624682631405 0.03889870643615723 0.005877891672622612 0.5877891672622612
PRP_Renyi_only 1.06 4.83608671878137 6.205655657557422 0.041845083236694336 0.010820510409724121 1.082051040972412
PRP_Renyi_only 1.08 4.597452183835069 5.8547647326828525 0.04348587989807129 0.01554020981493309 1.554020981493309
PRP_Renyi_only 1.1 4.404085932797399 5.666993114305919 0.04917311668395996 0.020956656156312946 2.0956656156312947


==> figures/nodejs-1000-data/original-output.txt <==
{'name': 'PRP_Renyi_only', 'c': 1, 'renyi': 7.375350413459243, 'shannon': 9.655907407397473, 'elapsed': 0.0025315284729003906, 'bandwidth': 0.0}
{'name': 'POP_Renyi_only', 'c': 1, 'renyi': 7.375350413459243, 'shannon': 9.655907407397473, 'elapsed': 0.002230405807495117, 'bandwidth': 0.0}
{'name': 'POP_Shannon_only', 'c': 1, 'renyi': 7.375350413459243, 'shannon': 9.655907407397473, 'elapsed': 0.002096414566040039, 'bandwidth': 0.0}
{'name': 'PRP_Renyi_Bandwidth', 'c': 1, 'renyi': 7.375350413459243, 'shannon': 9.655907407397473, 'elapsed': 0.004467487335205078, 'bandwidth': 0.0}
{'name': 'POP_Renyi_Bandwidth', 'c': 1, 'renyi': 7.375350413459243, 'shannon': 9.655907407397473, 'elapsed': 0.00414586067199707, 'bandwidth': 0.0}
{'name': 'POP_Renyi_Shannon', 'c': 1, 'renyi': 7.375350413459243, 'shannon': 9.655907407397473, 'elapsed': 0.005030155181884766, 'bandwidth': 0.0}
{'name': 'PRP_Renyi_only', 'c': 1.02, 'renyi': 5.63933224596683, 'shannon': 7.295484889293576, 'elapsed': 0.03957939147949219, 'bandwidth': 0.0024013791249964792}
{'name': 'POP_Renyi_only', 'c': 1.02, 'renyi': 5.7863060841086025, 'shannon': 7.150697107174428, 'elapsed': 0.05008363723754883, 'bandwidth': 0.0029766789375132454}
{'name': 'POP_Shannon_only', 'c': 1.02, 'renyi': 5.8041612476717885, 'shannon': 7.1075503668990265, 'elapsed': 0.020503520965576172, 'bandwidth': 0.0031149478819277546}
{'name': 'PRP_Renyi_Bandwidth', 'c': 1.02, 'renyi': 5.63933224596683, 'shannon': 7.342431865960874, 'elapsed': 0.29904890060424805, 'bandwidth': 0.002246563787744649}
{'name': 'POP_Renyi_Bandwidth', 'c': 1.02, 'renyi': 5.7863060841086025, 'shannon': 7.150697107174428, 'elapsed': 0.05679821968078613, 'bandwidth': 0.0029766789375132454}
{'name': 'POP_Renyi_Shannon', 'c': 1.02, 'renyi': 5.7863060841086025, 'shannon': 7.150697107174428, 'elapsed': 59.138763189315796, 'bandwidth': 0.0029766789375132454}
{'name': 'PRP_Renyi_only', 'c': 1.04, 'renyi': 5.154437407696543, 'shannon': 6.6366624682631405, 'elapsed': 0.03889870643615723, 'bandwidth': 0.005877891672622612}
{'name': 'POP_Renyi_only', 'c': 1.04, 'renyi': 5.324052710659085, 'shannon': 6.3879455675762, 'elapsed': 0.13982510566711426, 'bandwidth': 0.006249370620648311}
{'name': 'POP_Shannon_only', 'c': 1.04, 'renyi': 5.357311054787704, 'shannon': 6.359440466345667, 'elapsed': 0.03453254699707031, 'bandwidth': 0.006301914574345209}
{'name': 'PRP_Renyi_Bandwidth', 'c': 1.04, 'renyi': 5.154437407696543, 'shannon': 6.661841020771905, 'elapsed': 0.36438632011413574, 'bandwidth': 0.005233749228233822}
{'name': 'POP_Renyi_Bandwidth', 'c': 1.04, 'renyi': 5.324052710659085, 'shannon': 6.3879455675762, 'elapsed': 0.14608120918273926, 'bandwidth': 0.006249370620648311}
{'name': 'POP_Renyi_Shannon', 'c': 1.04, 'renyi': 5.324052710659085, 'shannon': 6.3879455675762, 'elapsed': 14.587445259094238, 'bandwidth': 0.006249370620648311}
{'name': 'PRP_Renyi_only', 'c': 1.06, 'renyi': 4.83608671878137, 'shannon': 6.205655657557422, 'elapsed': 0.041845083236694336, 'bandwidth': 0.010820510409724121}
{'name': 'POP_Renyi_only', 'c': 1.06, 'renyi': 5.016265661848529, 'shannon': 5.91800114252448, 'elapsed': 0.26097702980041504, 'bandwidth': 0.011248583179309152}
{'name': 'POP_Shannon_only', 'c': 1.06, 'renyi': 5.036600681241424, 'shannon': 5.8845163798455875, 'elapsed': 0.05218696594238281, 'bandwidth': 0.012465305984547556}
{'name': 'PRP_Renyi_Bandwidth', 'c': 1.06, 'renyi': 4.83608671878137, 'shannon': 6.233118401407804, 'elapsed': 0.4800379276275635, 'bandwidth': 0.009566740078891358}
{'name': 'POP_Renyi_Bandwidth', 'c': 1.06, 'renyi': 5.016265661848529, 'shannon': 5.91800114252448, 'elapsed': 0.26770496368408203, 'bandwidth': 0.011248583179309152}
{'name': 'POP_Renyi_Shannon', 'c': 1.06, 'renyi': 5.016265661848529, 'shannon': 5.91800114252448, 'elapsed': 6.6432788372039795, 'bandwidth': 0.011248583179309152}
{'name': 'PRP_Renyi_only', 'c': 1.08, 'renyi': 4.597452183835069, 'shannon': 5.8547647326828525, 'elapsed': 0.04348587989807129, 'bandwidth': 0.01554020981493309}
{'name': 'POP_Renyi_only', 'c': 1.08, 'renyi': 4.763839425273179, 'shannon': 5.567919616215503, 'elapsed': 0.42290258407592773, 'bandwidth': 0.015083077087848904}
{'name': 'POP_Shannon_only', 'c': 1.08, 'renyi': 4.789896345221624, 'shannon': 5.519693010066003, 'elapsed': 0.07445478439331055, 'bandwidth': 0.01648704522005574}
{'name': 'PRP_Renyi_Bandwidth', 'c': 1.08, 'renyi': 4.597452183835069, 'shannon': 5.880036911810063, 'elapsed': 0.5763835906982422, 'bandwidth': 0.013734984609323295}
{'name': 'POP_Renyi_Bandwidth', 'c': 1.08, 'renyi': 4.763839425273179, 'shannon': 5.567919616215503, 'elapsed': 0.4306936264038086, 'bandwidth': 0.015083077087848904}
{'name': 'POP_Renyi_Shannon', 'c': 1.08, 'renyi': 4.763839425273179, 'shannon': 5.567919616215503, 'elapsed': 3.9029033184051514, 'bandwidth': 0.015083077087848904}
{'name': 'PRP_Renyi_only', 'c': 1.1, 'renyi': 4.404085932797399, 'shannon': 5.666993114305919, 'elapsed': 0.04917311668395996, 'bandwidth': 0.020956656156312946}
{'name': 'POP_Renyi_only', 'c': 1.1, 'renyi': 4.607280287699378, 'shannon': 5.314290214450105, 'elapsed': 0.6077430248260498, 'bandwidth': 0.019550025854752292}
{'name': 'POP_Shannon_only', 'c': 1.1, 'renyi': 4.654619608260093, 'shannon': 5.260010016526372, 'elapsed': 0.08940625190734863, 'bandwidth': 0.01969940928706854}
{'name': 'PRP_Renyi_Bandwidth', 'c': 1.1, 'renyi': 4.404085932797399, 'shannon': 5.712484852857716, 'elapsed': 0.6412103176116943, 'bandwidth': 0.018074286356911398}
{'name': 'POP_Renyi_Bandwidth', 'c': 1.1, 'renyi': 4.607280287699378, 'shannon': 5.314290214450105, 'elapsed': 0.6153185367584229, 'bandwidth': 0.019550025854752292}
{'name': 'POP_Renyi_Shannon', 'c': 1.1, 'renyi': 4.607280287699378, 'shannon': 5.314290214450105, 'elapsed': 2.914207935333252, 'bandwidth': 0.019550025854752292}

==> figures/nodejs-300-data/POP_Renyi_Bandwidth.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
POP_Renyi_Bandwidth 1.0 6.487570425035446 8.104642784850551 0.0013425350189208984 0.0 0.0
POP_Renyi_Bandwidth 1.02 5.450856819609605 6.5810658183621005 0.007314443588256836 0.0026747221035721964 0.26747221035721963
POP_Renyi_Bandwidth 1.04 5.094181188115933 6.045434439992188 0.01065683364868164 0.005790299853747676 0.5790299853747677
POP_Renyi_Bandwidth 1.06 4.796624937450015 5.588362745770951 0.01502370834350586 0.01092357146951883 1.092357146951883
POP_Renyi_Bandwidth 1.08 4.551189150837099 5.26134278822511 0.019761323928833008 0.018627944571574767 1.8627944571574768
POP_Renyi_Bandwidth 1.1 4.422735703186613 5.071178253923918 0.026453495025634766 0.02307885510329456 2.3078855103294558


==> figures/nodejs-300-data/POP_Renyi_Shannon.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
POP_Renyi_Shannon 1.0 6.487570425035446 8.104642784850551 0.0013408660888671875 0.0 0.0
POP_Renyi_Shannon 1.02 5.450856819609605 6.5810658183621005 4.217384338378906 0.0026747221035721964 0.26747221035721963
POP_Renyi_Shannon 1.04 5.094181188115933 6.045434439992188 1.6636121273040771 0.005790299853747676 0.5790299853747677
POP_Renyi_Shannon 1.06 4.796624937450015 5.588362745770951 0.7599577903747559 0.01092357146951883 1.092357146951883
POP_Renyi_Shannon 1.08 4.551189150837099 5.2599541058104045 0.4212002754211426 0.018639285599100972 1.8639285599100972
POP_Renyi_Shannon 1.1 4.422735703186613 5.0697895715092125 0.30187487602233887 0.023090196130820768 2.309019613082077


==> figures/nodejs-300-data/POP_Renyi_only.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
POP_Renyi_only 1.0 6.487570425035446 8.104642784850551 0.0006723403930664062 0.0 0.0
POP_Renyi_only 1.02 5.450856819609605 6.5810658183621005 0.005056619644165039 0.0026747221035721964 0.26747221035721963
POP_Renyi_only 1.04 5.094181188115933 6.045434439992188 0.008379220962524414 0.005790299853747676 0.5790299853747677
POP_Renyi_only 1.06 4.796624937450015 5.588362745770951 0.012696981430053711 0.01092357146951883 1.092357146951883
POP_Renyi_only 1.08 4.551189150837099 5.26134278822511 0.016719818115234375 0.018627944571574767 1.8627944571574768
POP_Renyi_only 1.1 4.422735703186613 5.071178253923918 0.024088144302368164 0.02307885510329456 2.3078855103294558


==> figures/nodejs-300-data/POP_Shannon_only.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
POP_Shannon_only 1.0 6.487570425035446 8.104642784850551 0.0006740093231201172 0.0 0.0
POP_Shannon_only 1.02 5.461937227514473 6.57411142052951 0.003474712371826172 0.0028178739416917075 0.28178739416917076
POP_Shannon_only 1.04 5.113307692984077 5.980819281896707 0.004849672317504883 0.005840861810441496 0.5840861810441497
POP_Shannon_only 1.06 4.799095061605673 5.5582048779919 0.005843162536621094 0.011254084013801905 1.1254084013801906
POP_Shannon_only 1.08 4.560891345851724 5.2403846032698915 0.007018089294433594 0.018995982884835325 1.8995982884835325
POP_Shannon_only 1.1 4.42847866596387 5.014993055646139 0.008254051208496094 0.026420170795863503 2.6420170795863505


==> figures/nodejs-300-data/PRP_Renyi_Bandwidth.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
PRP_Renyi_Bandwidth 1.0 6.487570425035446 8.104642784850551 0.0014271736145019531 0.0 0.0
PRP_Renyi_Bandwidth 1.02 5.385751973727009 6.658268597982378 0.05728864669799805 0.0023520692285473373 0.23520692285473374
PRP_Renyi_Bandwidth 1.04 4.973285030005011 6.127810112908568 0.06839561462402344 0.005175286484413709 0.5175286484413709
PRP_Renyi_Bandwidth 1.06 4.685871278091254 5.781863254349689 0.07749676704406738 0.010086092402849457 1.0086092402849456
PRP_Renyi_Bandwidth 1.08 4.439544996072547 5.4380233693846485 0.08764123916625977 0.017918368271107106 1.7918368271107106
PRP_Renyi_Bandwidth 1.1 4.282159102568988 5.29049284840496 0.10163664817810059 0.020197724792344062 2.019772479234406


==> figures/nodejs-300-data/PRP_Renyi_only.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
PRP_Renyi_only 1.0 6.487570425035446 8.104642784850551 0.00075531005859375 0.0 0.0
PRP_Renyi_only 1.02 5.385751973727009 6.6508084372419844 0.012902975082397461 0.002402953604967381 0.2402953604967381
PRP_Renyi_only 1.04 4.973285030005011 6.119766244816938 0.010224103927612305 0.005513535658144568 0.5513535658144568
PRP_Renyi_only 1.06 4.685871278091254 5.719486826690045 0.010660886764526367 0.01083579899431442 1.083579899431442
PRP_Renyi_only 1.08 4.439544996072547 5.408370608632567 0.010139942169189453 0.01934701128053187 1.934701128053187
PRP_Renyi_only 1.1 4.282159102568988 5.24254607813248 0.012473583221435547 0.02262375957977935 2.262375957977935


==> figures/nodejs-300-data/original-output.txt <==
{'name': 'PRP_Renyi_only', 'c': 1, 'renyi': 6.487570425035446, 'shannon': 8.104642784850551, 'elapsed': 0.00075531005859375, 'bandwidth': 0.0}
{'name': 'POP_Renyi_only', 'c': 1, 'renyi': 6.487570425035446, 'shannon': 8.104642784850551, 'elapsed': 0.0006723403930664062, 'bandwidth': 0.0}
{'name': 'POP_Shannon_only', 'c': 1, 'renyi': 6.487570425035446, 'shannon': 8.104642784850551, 'elapsed': 0.0006740093231201172, 'bandwidth': 0.0}
{'name': 'PRP_Renyi_Bandwidth', 'c': 1, 'renyi': 6.487570425035446, 'shannon': 8.104642784850551, 'elapsed': 0.0014271736145019531, 'bandwidth': 0.0}
{'name': 'POP_Renyi_Bandwidth', 'c': 1, 'renyi': 6.487570425035446, 'shannon': 8.104642784850551, 'elapsed': 0.0013425350189208984, 'bandwidth': 0.0}
{'name': 'POP_Renyi_Shannon', 'c': 1, 'renyi': 6.487570425035446, 'shannon': 8.104642784850551, 'elapsed': 0.0013408660888671875, 'bandwidth': 0.0}
{'name': 'PRP_Renyi_only', 'c': 1.02, 'renyi': 5.385751973727009, 'shannon': 6.6508084372419844, 'elapsed': 0.012902975082397461, 'bandwidth': 0.002402953604967381}
{'name': 'POP_Renyi_only', 'c': 1.02, 'renyi': 5.450856819609605, 'shannon': 6.5810658183621005, 'elapsed': 0.005056619644165039, 'bandwidth': 0.0026747221035721964}
{'name': 'POP_Shannon_only', 'c': 1.02, 'renyi': 5.461937227514473, 'shannon': 6.57411142052951, 'elapsed': 0.003474712371826172, 'bandwidth': 0.0028178739416917075}
{'name': 'PRP_Renyi_Bandwidth', 'c': 1.02, 'renyi': 5.385751973727009, 'shannon': 6.658268597982378, 'elapsed': 0.05728864669799805, 'bandwidth': 0.0023520692285473373}
{'name': 'POP_Renyi_Bandwidth', 'c': 1.02, 'renyi': 5.450856819609605, 'shannon': 6.5810658183621005, 'elapsed': 0.007314443588256836, 'bandwidth': 0.0026747221035721964}
{'name': 'POP_Renyi_Shannon', 'c': 1.02, 'renyi': 5.450856819609605, 'shannon': 6.5810658183621005, 'elapsed': 4.217384338378906, 'bandwidth': 0.0026747221035721964}
{'name': 'PRP_Renyi_only', 'c': 1.04, 'renyi': 4.973285030005011, 'shannon': 6.119766244816938, 'elapsed': 0.010224103927612305, 'bandwidth': 0.005513535658144568}
{'name': 'POP_Renyi_only', 'c': 1.04, 'renyi': 5.094181188115933, 'shannon': 6.045434439992188, 'elapsed': 0.008379220962524414, 'bandwidth': 0.005790299853747676}
{'name': 'POP_Shannon_only', 'c': 1.04, 'renyi': 5.113307692984077, 'shannon': 5.980819281896707, 'elapsed': 0.004849672317504883, 'bandwidth': 0.005840861810441496}
{'name': 'PRP_Renyi_Bandwidth', 'c': 1.04, 'renyi': 4.973285030005011, 'shannon': 6.127810112908568, 'elapsed': 0.06839561462402344, 'bandwidth': 0.005175286484413709}
{'name': 'POP_Renyi_Bandwidth', 'c': 1.04, 'renyi': 5.094181188115933, 'shannon': 6.045434439992188, 'elapsed': 0.01065683364868164, 'bandwidth': 0.005790299853747676}
{'name': 'POP_Renyi_Shannon', 'c': 1.04, 'renyi': 5.094181188115933, 'shannon': 6.045434439992188, 'elapsed': 1.6636121273040771, 'bandwidth': 0.005790299853747676}
{'name': 'PRP_Renyi_only', 'c': 1.06, 'renyi': 4.685871278091254, 'shannon': 5.719486826690045, 'elapsed': 0.010660886764526367, 'bandwidth': 0.01083579899431442}
{'name': 'POP_Renyi_only', 'c': 1.06, 'renyi': 4.796624937450015, 'shannon': 5.588362745770951, 'elapsed': 0.012696981430053711, 'bandwidth': 0.01092357146951883}
{'name': 'POP_Shannon_only', 'c': 1.06, 'renyi': 4.799095061605673, 'shannon': 5.5582048779919, 'elapsed': 0.005843162536621094, 'bandwidth': 0.011254084013801905}
{'name': 'PRP_Renyi_Bandwidth', 'c': 1.06, 'renyi': 4.685871278091254, 'shannon': 5.781863254349689, 'elapsed': 0.07749676704406738, 'bandwidth': 0.010086092402849457}
{'name': 'POP_Renyi_Bandwidth', 'c': 1.06, 'renyi': 4.796624937450015, 'shannon': 5.588362745770951, 'elapsed': 0.01502370834350586, 'bandwidth': 0.01092357146951883}
{'name': 'POP_Renyi_Shannon', 'c': 1.06, 'renyi': 4.796624937450015, 'shannon': 5.588362745770951, 'elapsed': 0.7599577903747559, 'bandwidth': 0.01092357146951883}
{'name': 'PRP_Renyi_only', 'c': 1.08, 'renyi': 4.439544996072547, 'shannon': 5.408370608632567, 'elapsed': 0.010139942169189453, 'bandwidth': 0.01934701128053187}
{'name': 'POP_Renyi_only', 'c': 1.08, 'renyi': 4.551189150837099, 'shannon': 5.26134278822511, 'elapsed': 0.016719818115234375, 'bandwidth': 0.018627944571574767}
{'name': 'POP_Shannon_only', 'c': 1.08, 'renyi': 4.560891345851724, 'shannon': 5.2403846032698915, 'elapsed': 0.007018089294433594, 'bandwidth': 0.018995982884835325}
{'name': 'PRP_Renyi_Bandwidth', 'c': 1.08, 'renyi': 4.439544996072547, 'shannon': 5.4380233693846485, 'elapsed': 0.08764123916625977, 'bandwidth': 0.017918368271107106}
{'name': 'POP_Renyi_Bandwidth', 'c': 1.08, 'renyi': 4.551189150837099, 'shannon': 5.26134278822511, 'elapsed': 0.019761323928833008, 'bandwidth': 0.018627944571574767}
{'name': 'POP_Renyi_Shannon', 'c': 1.08, 'renyi': 4.551189150837099, 'shannon': 5.2599541058104045, 'elapsed': 0.4212002754211426, 'bandwidth': 0.018639285599100972}
{'name': 'PRP_Renyi_only', 'c': 1.1, 'renyi': 4.282159102568988, 'shannon': 5.24254607813248, 'elapsed': 0.012473583221435547, 'bandwidth': 0.02262375957977935}
{'name': 'POP_Renyi_only', 'c': 1.1, 'renyi': 4.422735703186613, 'shannon': 5.071178253923918, 'elapsed': 0.024088144302368164, 'bandwidth': 0.02307885510329456}
{'name': 'POP_Shannon_only', 'c': 1.1, 'renyi': 4.42847866596387, 'shannon': 5.014993055646139, 'elapsed': 0.008254051208496094, 'bandwidth': 0.026420170795863503}
{'name': 'PRP_Renyi_Bandwidth', 'c': 1.1, 'renyi': 4.282159102568988, 'shannon': 5.29049284840496, 'elapsed': 0.10163664817810059, 'bandwidth': 0.020197724792344062}
{'name': 'POP_Renyi_Bandwidth', 'c': 1.1, 'renyi': 4.422735703186613, 'shannon': 5.071178253923918, 'elapsed': 0.026453495025634766, 'bandwidth': 0.02307885510329456}
{'name': 'POP_Renyi_Shannon', 'c': 1.1, 'renyi': 4.422735703186613, 'shannon': 5.0697895715092125, 'elapsed': 0.30187487602233887, 'bandwidth': 0.023090196130820768}

==> figures/nodejs-large-data/POP_Shannon_only.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
POP_Shannon_only 1.0 7.772185657551544 10.953143421450417 1.027329921722412 0.0 0.0
POP_Shannon_only 1.02 5.920344829463849 7.484942386009745 4235.720618009567 0.007983530006647014 0.7983530006647014
POP_Shannon_only 1.04 5.46073186261363 6.643432073323836 15903.414295911789 0.016073515109618897 1.6073515109618897
POP_Shannon_only 1.06 5.132788746486479 6.1263968783225105 35110.061140060425 0.03472023021074436 3.4720230210744356
POP_Shannon_only 1.08 4.87062884587607 5.7462085168706905 60659.69647741318 0.0391185770236917 3.9118577023691703
POP_Shannon_only 1.1 4.7248652811186105 5.455369215559444 92878.21067738533 0.05343905873871259 5.343905873871259


==> figures/nodejs-large-data/PRP_Renyi_Bandwidth.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
PRP_Renyi_Bandwidth 1.0 7.772185657551544 10.953143421450417 1.0756011009216309 0.0 0.0
PRP_Renyi_Bandwidth 1.02 5.710080326380934 7.823445590493363 1929.4635255336761 0.003342679541816442 0.3342679541816442
PRP_Renyi_Bandwidth 1.04 5.199705601207535 7.046370351816264 3620.0995948314667 0.007671595829219947 0.7671595829219947
PRP_Renyi_Bandwidth 1.06 4.868968278028153 6.580573433391676 5417.576980113983 0.012604008048720439 1.2604008048720439
PRP_Renyi_Bandwidth 1.08 4.630748189191618 6.207132231237855 6912.943712711334 0.01811284837885709 1.811284837885709
PRP_Renyi_Bandwidth 1.1 4.434538070962619 6.034131532410804 8097.146684408188 0.023341668463338298 2.33416684633383


==> figures/nodejs-large-data/PRP_Renyi_only.txt <==
name c renyi shannon elapsed bandwidth bandwidth_percent
PRP_Renyi_only 1.0 7.772185657551544 10.953143421450417 1.04233717918396 0.0 0.0
PRP_Renyi_only 1.02 5.710080326380934 7.841862093735447 34.45431113243103 0.003852443071037381 0.3852443071037381
PRP_Renyi_only 1.04 5.199705601207535 7.093811520896031 37.13070225715637 0.009249518928205983 0.9249518928205982
PRP_Renyi_only 1.06 4.868968278028153 6.655713634014679 40.31204271316528 0.015205708197311402 1.52057081973114
PRP_Renyi_only 1.08 4.630748189191618 6.291547223341597 40.26603603363037 0.022064817496960012 2.206481749696001
PRP_Renyi_only 1.1 4.434538070962619 6.116084385963735 42.65748071670532 0.02908879826558166 2.908879826558166


==> figures/nodejs-large-data/original-output.txt <==
{'name': 'POP_Shannon_only', 'c': 1, 'renyi': 7.772185657551544, 'shannon': 10.953143421450417, 'elapsed': 1.027329921722412, 'bandwidth': 0.0}
{'name': 'POP_Shannon_only', 'c': 1.02, 'renyi': 5.920344829463849, 'shannon': 7.484942386009745, 'elapsed': 4235.720618009567, 'bandwidth': 0.007983530006647014}
{'name': 'POP_Shannon_only', 'c': 1.04, 'renyi': 5.46073186261363, 'shannon': 6.643432073323836, 'elapsed': 15903.414295911789, 'bandwidth': 0.016073515109618897}
{'name': 'POP_Shannon_only', 'c': 1.06, 'renyi': 5.132788746486479, 'shannon': 6.1263968783225105, 'elapsed': 35110.061140060425, 'bandwidth': 0.03472023021074436}
{'name': 'POP_Shannon_only', 'c': 1.08, 'renyi': 4.87062884587607, 'shannon': 5.7462085168706905, 'elapsed': 60659.69647741318, 'bandwidth': 0.0391185770236917}
{'name': 'POP_Shannon_only', 'c': 1.1, 'renyi': 4.7248652811186105, 'shannon': 5.455369215559444, 'elapsed': 92878.21067738533, 'bandwidth': 0.05343905873871259}
{'name': 'PRP_Renyi_only', 'c': 1, 'renyi': 7.772185657551544, 'shannon': 10.953143421450417, 'elapsed': 1.04233717918396, 'bandwidth': 0.0}
{'name': 'PRP_Renyi_only', 'c': 1.02, 'renyi': 5.710080326380934, 'shannon': 7.841862093735447, 'elapsed': 34.45431113243103, 'bandwidth': 0.003852443071037381}
{'name': 'PRP_Renyi_only', 'c': 1.04, 'renyi': 5.199705601207535, 'shannon': 7.093811520896031, 'elapsed': 37.13070225715637, 'bandwidth': 0.009249518928205983}
{'name': 'PRP_Renyi_only', 'c': 1.06, 'renyi': 4.868968278028153, 'shannon': 6.655713634014679, 'elapsed': 40.31204271316528, 'bandwidth': 0.015205708197311402}
{'name': 'PRP_Renyi_only', 'c': 1.08, 'renyi': 4.630748189191618, 'shannon': 6.291547223341597, 'elapsed': 40.26603603363037, 'bandwidth': 0.022064817496960012}
{'name': 'PRP_Renyi_only', 'c': 1.1, 'renyi': 4.434538070962619, 'shannon': 6.116084385963735, 'elapsed': 42.65748071670532, 'bandwidth': 0.02908879826558166}
{'name': 'PRP_Renyi_Bandwidth', 'c': 1, 'renyi': 7.772185657551544, 'shannon': 10.953143421450417, 'elapsed': 1.0756011009216309, 'bandwidth': 0.0}
{'name': 'PRP_Renyi_Bandwidth', 'c': 1.02, 'renyi': 5.710080326380934, 'shannon': 7.823445590493363, 'elapsed': 1929.4635255336761, 'bandwidth': 0.003342679541816442}
{'name': 'PRP_Renyi_Bandwidth', 'c': 1.04, 'renyi': 5.199705601207535, 'shannon': 7.046370351816264, 'elapsed': 3620.0995948314667, 'bandwidth': 0.007671595829219947}
{'name': 'PRP_Renyi_Bandwidth', 'c': 1.06, 'renyi': 4.868968278028153, 'shannon': 6.580573433391676, 'elapsed': 5417.576980113983, 'bandwidth': 0.012604008048720439}
{'name': 'PRP_Renyi_Bandwidth', 'c': 1.08, 'renyi': 4.630748189191618, 'shannon': 6.207132231237855, 'elapsed': 6912.943712711334, 'bandwidth': 0.01811284837885709}
{'name': 'PRP_Renyi_Bandwidth', 'c': 1.1, 'renyi': 4.434538070962619, 'shannon': 6.034131532410804, 'elapsed': 8097.146684408188, 'bandwidth': 0.023341668463338298}


==> figures/representation/0.txt <==
Case #  1 (  6 objects)
c: 1.2
Sizes: [70, 80, 84, 89, 93, 96]
Freqs: [0.28, 0.1, 0.31, 0.03, 0.13, 0.15]
Renyi: 0.5693656456701375
Shannon: 0.8931734583778568
Output of Renyi_POP+:
[[0. 0. 1. 0. 0. 0.]
 [0. 0. 1. 0. 0. 0.]
 [0. 0. 1. 0. 0. 0.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]]


==> figures/representation/1.txt <==
Case #  1 (  6 objects)
c: 1.2
Sizes: [70, 80, 84, 89, 93, 96]
Freqs: [0.28, 0.1, 0.31, 0.03, 0.13, 0.15]
Renyi: 0.9284467389749662
Shannon: 0.8554508105601306
Output of Shannon_POP:
[[1. 0. 0. 0. 0. 0.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]]


==> figures/representation/2.txt <==
Case #  1 (  6 objects)
c: 1.2
Sizes: [70, 80, 84, 89, 93, 96]
Freqs: [0.28, 0.1, 0.31, 0.03, 0.13, 0.15]
Renyi: 0.5693656456701375
Shannon: 0.8931734583778568
Output of Renyi_POP+:
[[0. 0. 1. 0. 0. 0.]
 [0. 0. 1. 0. 0. 0.]
 [0. 0. 1. 0. 0. 0.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]]


==> figures/representation/3.txt <==
Case #  1 (  6 objects)
c: 1.2
Sizes: [70, 80, 84, 89, 93, 96]
Freqs: [0.28, 0.1, 0.31, 0.03, 0.13, 0.15]
Renyi: 0.9284467389749662
Shannon: 0.8554508105601306
Output of Shannon_POP:
[[1. 0. 0. 0. 0. 0.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]]


==> figures/why-renyi/0.txt <==
Case #  1 (  6 objects)
c: 1.1
Sizes: [145, 152, 156, 160, 163, 167]
Freqs: [0.28, 0.07, 0.3, 0.14, 0.08, 0.13]
Renyi: 0.5525410230287788
Shannon: 0.934068055375491
Output of Renyi_POP+:
[[0. 0. 1. 0. 0. 0.]
 [0. 0. 1. 0. 0. 0.]
 [0. 0. 1. 0. 0. 0.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]]


==> figures/why-renyi/1.txt <==
Case #  1 (  6 objects)
c: 1.1
Sizes: [145, 152, 156, 160, 163, 167]
Freqs: [0.28, 0.07, 0.3, 0.14, 0.08, 0.13]
Renyi: 0.9510903995190539
Shannon: 0.8554508105601306
Output of Shannon_POP:
[[1. 0. 0. 0. 0. 0.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]]


==> figures/why-renyi/2.txt <==
Case #  1 (  6 objects)
c: 1.1
Sizes: [145, 152, 156, 160, 163, 167]
Freqs: [0.28, 0.07, 0.3, 0.14, 0.08, 0.13]
Renyi: 0.5525410230287788
Shannon: 0.934068055375491
Output of Renyi_POP+:
[[0. 0. 1. 0. 0. 0.]
 [0. 0. 1. 0. 0. 0.]
 [0. 0. 1. 0. 0. 0.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]]


==> figures/why-renyi/3.txt <==
Case #  1 (  6 objects)
c: 1.1
Sizes: [145, 152, 156, 160, 163, 167]
Freqs: [0.28, 0.07, 0.3, 0.14, 0.08, 0.13]
Renyi: 0.9510903995190539
Shannon: 0.8554508105601306
Output of Shannon_POP:
[[1. 0. 0. 0. 0. 0.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]
 [0. 0. 0. 0. 0. 1.]]


==> tex-requirements.txt <==
tlmgr install amscls
tlmgr install ieeetran
tlmgr install txfonts
tlmgr install tikz
tlmgr install thmtools
tlmgr install mathtools
tlmgr install units
tlmgr install silence
tlmgr install pgfplots
tlmgr install pgfplotstable
tlmgr install algorithm2e
tlmgr install libertine
tlmgr install newtx
tlmgr install courier
tlmgr install microtype
tlmgr install totpages
tlmgr install cmap
tlmgr install environ
tlmgr install setspace
tlmgr install textcase
tlmgr install hyperxmp
tlmgr install manyfoot
tlmgr install caption
tlmgr install comment
tlmgr install fancyhdr
tlmgr install ifmtarg
tlmgr install manyfoot
tlmgr install adjustbox
tlmgr install breqn
tlmgr install multirow
tlmgr install makecell
tlmgr install enumitem
tlmgr install parskip
tlmgr install changepage
tlmgr install grfext
tlmgr install oberdiek
tlmgr install collectbox
tlmgr install ifoddpage
tlmgr install relsize
tlmgr install ncctools
tlmgr install babel-english

tlmgr install upquote
tlmgr install preprint



==> tikz-convergence.txt <==
Y
0.6644518272425249
0.33277870216306157
0.3329633740288568
0.33305578684429643
0.5329780146568954
0.4997223764575236
0.6187529747739172
0.58309037900874635
0.55534987041836355
0.5664778407197601
0.545289306270827
0.5276312135517912
0.5639579594975647
0.5474886931682933
0.555432126194179
0.5623828369089773
0.5881199764752009
0.5924828735419367
0.59638659884230835
0.6332277953674388
0.6506903666084749
0.6362672322375398
0.6375887552528619
0.6388001666435218
0.6532462338354886
0.6794000769132162
0.6542402172571287
0.6427806213546007
0.6321112515802781
0.6221530941006555
0.6343403935060746
0.624934902614311
0.6261993738006262
0.6175865111263602
0.6094657651652223
0.6110545319877789
0.5945410323394289
0.6139812297166915
0.6324245790958038
0.6166152820598283
0.62596536866921385
0.6189984921831601
0.6278583055577087
0.6514657980456026
0.6443967113547145
0.6376349539888414
0.6311609105737182
0.6249566002360947
0.61900550982926334
0.6199586694220385
0.63394549375857786
0.6409845522722902
0.62889126470033335
0.623418307511882
0.6242045936609902
0.6190107731682638
0.6139991813344249
0.6206539854031377
0.61578441895938085
0.6055219154491417
0.6174525982186766
0.6128702757916241
0.6031426908629173
0.61455132545179935
0.62560894313112144
0.6312812484217969
0.6318093627182727
0.632321945002696
0.6376503550553113
0.6380648540545688
0.6337730622975447
0.6388593120688857
0.64380621889411445
0.6351065267330301
0.6266388160526199
0.6227797026446208
0.6276784554781178
0.6196316396735182
0.6244462258976414
0.63330694554393566
0.6254886630179828
0.6219259379700012
0.6224649612465363
0.6150549581365819
0.611740716050351
0.61625518390760045
0.6130033332056243
0.6098253854020681
0.6067188494812929
0.6073849116699381
0.6043734661734002
0.60142748451143075
0.6057130568796817
0.60281550299634765
0.599978948107084
0.6076177910489219
0.6116628294560325
0.6054215842998537
0.6026733106629406
0.6066464451184961

==> tikz-npm-zeros.txt <==
Y
0.0
0.0
0.0
0.0
0.0
0.0
0.0

